Anticipating Optical Availability in Hybrid RF/FSO Links Using RF Beacons and Deep Learning

Radio frequency (RF) communications offer reliable but low data rates and energy-inefficient satellite links, while free-space optical (FSO) promises high bandwidth but struggles with disturbances imposed by atmospheric effects. A hybrid RF/FSO architecture aims to achieve optimal reliability along with high data rates for space communications. Accurate prediction of dynamic ground-to-satellite FSO link availability is critical for routing decisions in low-earth orbit constellations. In this paper, we propose a system leveraging ubiquitous RF links to proactively forecast FSO link degradation prior to signal drops below threshold levels. This enables pre-calculation of rerouting to maximally maintain high data rate FSO links throughout the duration of weather effects. We implement a supervised learning model to anticipate FSO attenuation based on the analysis of RF patterns. Through the simulation of a dense lower earth orbit (LEO) satellite constellation, we demonstrate the efficacy of our approach in a simulated satellite network, highlighting the balance between predictive accuracy and prediction duration. An emulated cloud attenuation model is proposed which provides insight into the temporal profiles of RF signals and their correlation to FSO channel dynamics. Our investigation sheds light on the trade-offs between prediction horizon and accuracy arising from RF beacon proximity, achieving a prediction accuracy of 86\% with 16 RF beacons.

==> comments.txt <==
-in [12], it is shown .... "let's fix this"  
-Rerouting the fso transmission to nearby stcomes is a solution that ensures no rate degradation, "latency"  ... we want to be careful with the latency

           -"System model" caption, 
           - Attenuation curves,  ... maybe -> received power,  transmission
           - Time ahead estimation. 
           - equation (1) fix the Kl kl
- x is the particle size coeffeicient ... "make a note that it is looked up in the model"
           - additionally, a longer duration of RF signal ... what is the beacons waveform ... it is  a tone ... a longer tone results better accuracy. 
          -the "lookahead duration \tau" , add a short definition, equation (5)  walk the reviewers through .
          -dependent on elevation angle ... mention the curvature.
          -Fig3 caption, what is the triangle.
          -Fig 4 \tau font times new roman

          - the radii of the beacons on the cirle ... mention that you put them on a circle first. 

          - remention a high center frequency for a high RF attenuation.

          - Elevation angle >30^"0" 
          - revise curves,  find the cloud for figure 7. 
          - in fig 11, the frames are overlayed  ... 
          -we can put the position of the ground stations on the figure, also a caption explanation is good ... 
          - Fig 7 label the RF beacons. 
          - Fig8, fix the time axis, 
           We can observe that RF beacon position contours... mention what figure , Fig 11?
------- In asscending order, the prediction  .... what are the values of tau? can you estimate them 
- Table 2 should be mentioned somewhere in the text
- "in a convolutional manner"
- fig11 x and y axis are to scale
         -vertical lines , disconnect the curves or the plots
- we can mention also that dont try to correlate
         - the accuracy equation (8)
the equal sine can be an "and"

- clarify what you mean by accuracy, and it relation with availability. 

----------- LoPresti------
p5:  N_B represents the batch size!
- define \delta az, \delta al.
- the first 4 rf beacons in table1

-------------- 2/5/2024

-Serhat: Abstract and introduction updates.
- Name order
- Obadayah: missions mentioning 
